Correlations between $\gamma$-ray luminosity and magnetization of the jet as well as relativistic electron injection power:cases for Mrk 421, 3C 454.3 and 3C 279

By fitting high-quality and simultaneous multi-wavelength (MWL) spectral energy distributions (SEDs) at multiple epochs with a one-zone leptonic jet model, we study jet properties of the three famous blazars Mrk 421, 3C 454.3 and 3C 279. In the jet model, the emitting electron energy distributions (EEDs) are calculated by solving the kinetic equation of electron injection, escape, adiabatic and radiative energy losses. To explore multi-dimensional parameter space systematically, we employ a Markov chain Monte Carlo (MCMC) fitting technique. The properties of emission regions we derived here are consistent with those in previous studies, e.g., the particle-dominated and low-magnetization jet. The new finding is that there is a tight correlation between $\gamma$-ray luminosity and electron injection power and an anti-correlation between $\gamma$-ray luminosity and jet magnetization parameter. The results suggest that same energy-dissipative mechanism (like a shock) could be operating in the jets of different types of blazars, and the origin of $\gamma$-ray flares is associated with the particle acceleration process.

==> epsfile/parameter.txt <==
!input low1day, low, 55266, 55270, 55277
0.308875E+01  0.332507E+00 0.235387E+02  0.961648E+00 0.407783E+02  0.271563E-01 0.320302E+01  0.532280E-01 0.204041E+01  0.408441E-01 0.602265E+01  0.215513E-01
0.570601E-01  0.665105E-02 0.598623E+02  0.254086E+01 0.396619E+02  0.141340E-01 0.288312E+01  0.504608E-01 0.229001E+01  0.368675E-01 0.564775E+01  0.165447E-01
0.326765E-01  0.798874E-02 0.734582E+02  0.604576E+01 0.396015E+02  0.171993E-01 0.277927E+01  0.773417E-01 0.210953E+01  0.468096E-01 0.605465E+01  0.227800E-01
0.722804E-01  0.189860E-01 0.542494E+02  0.497794E+01 0.397587E+02  0.367555E-01 0.282128E+01  0.767141E-01 0.219391E+01  0.708353E-01 0.574619E+01  0.357898E-01
0.134899E+00  0.600157E-01 0.481480E+02  0.978149E+01 0.396815E+02  0.973542E-01 0.261248E+01  0.151514E+00 0.205030E+01  0.144063E+00 0.563229E+01  0.719637E-01

!output
0.428341E+02  0.274496E-01 0.438938E+02  0.395640E-01 0.436811E+02  0.393704E-01 0.424040E+02  0.343254E-01 0.881292E+00  0.131127E+00 0.286905E+02  0.374631E+01
0.422274E+02  0.304969E-01 0.438779E+02  0.445181E-01 0.438970E+02  0.450545E-01 0.415874E+02  0.363096E-01 0.226748E+00  0.384727E-01 0.432634E+01  0.649708E+00
0.420732E+02  0.825332E-01 0.440097E+02  0.901555E-01 0.439323E+02  0.648281E-01 0.417854E+02  0.750402E-01 0.124683E+00  0.472321E-01 0.290542E+01  0.900914E+00
0.422317E+02  0.784590E-01 0.438438E+02  0.933493E-01 0.438859E+02  0.637310E-01 0.417904E+02  0.831373E-01 0.263162E+00  0.102383E+00 0.464579E+01  0.144345E+01
0.424651E+02  0.139464E+00 0.435627E+02  0.172932E+00 0.437496E+02  0.932050E-01 0.418001E+02  0.173482E+00 0.977278E+00  0.528234E+00 0.116195E+02  0.478739E+01


!Input pa151day, pa15, pc15, pd15
0.985972E+00  0.861481E-01 0.231306E+02  0.786431E+00 0.428002E+02  0.353993E-01 0.262866E+01  0.457510E-01 0.362462E+01  0.900053E-01 0.174733E+02  0.105141E+00
0.128374E+01  0.865603E-01 0.377315E+02  0.111582E+01 0.418552E+02  0.263960E-01 0.262520E+01  0.236401E-01 0.368490E+01  0.829733E-01 0.177684E+02  0.445684E+00
0.112661E+01  0.870311E-01 0.393957E+02  0.112461E+01 0.420782E+02  0.306237E-01 0.269353E+01  0.182376E-01 0.358416E+01  0.831218E-01 0.177298E+02  0.424518E+00
0.518555E+00  0.623876E-01 0.428609E+02  0.158843E+01 0.425544E+02  0.653854E-01 0.298541E+01  0.645228E-01 0.310547E+01  0.971964E-01 0.178329E+02  0.503941E+00

!output
0.454678E+02  0.112450E+00 0.451201E+02  0.193192E-01 0.467719E+02  0.477297E-01 0.448743E+02  0.206069E-01 0.230698E+02  0.618717E+01 0.100886E+02  0.181512E+01
0.443903E+02  0.560954E-01 0.449755E+02  0.232623E-01 0.463147E+02  0.326721E-01 0.443070E+02  0.263215E-01 0.262737E+01  0.387285E+00 0.239410E+01  0.258199E+00
0.443513E+02  0.496785E-01 0.451642E+02  0.255492E-01 0.464995E+02  0.303346E-01 0.445911E+02  0.324742E-01 0.155599E+01  0.233287E+00 0.143170E+01  0.168029E+00
0.438200E+02  0.140903E+00 0.454681E+02  0.368702E-01 0.467164E+02  0.462782E-01 0.451826E+02  0.381410E-01 0.244536E+00  0.107576E+00 0.262377E+00  0.691672E-01


!Input se61day, sed6, 1,2,3,4,5
0.697969E+00  0.121101E+00 0.222325E+02  0.169003E+01 0.431372E+02  0.926003E-01 0.288701E+01  0.116605E+00 0.290289E+01  0.367019E+00 0.184097E+02  0.305390E+00
0.964005E+00  0.216365E+00 0.308968E+02  0.225334E+01 0.425504E+02  0.918639E-01 0.280290E+01  0.881840E-01 0.308124E+01  0.350772E+00 0.184707E+02  0.323760E+00
0.976838E+00  0.208867E+00 0.373887E+02  0.267889E+01 0.428149E+02  0.729111E-01 0.263854E+01  0.617024E-01 0.341081E+01  0.320639E+00 0.185549E+02  0.286002E+00
0.599138E+00  0.112154E+00 0.341908E+02  0.270368E+01 0.433521E+02  0.124814E+00 0.293021E+01  0.121887E+00 0.263248E+01  0.346393E+00 0.183827E+02  0.322650E+00
0.777647E+00  0.104654E+00 0.404422E+02  0.212215E+01 0.431994E+02  0.638402E-01 0.280641E+01  0.674945E-01 0.320386E+01  0.229832E+00 0.185230E+02  0.293200E+00
0.104119E+01  0.155212E+00 0.548512E+02  0.451860E+01 0.431291E+02  0.889392E-01 0.229628E+01  0.139005E+00 0.306354E+01  0.161451E+00 0.180049E+02  0.622183E-01
0.744482E+00  0.706424E-01 0.425726E+02  0.219632E+01 0.432849E+02  0.643369E-01 0.273316E+01  0.757656E-01 0.300794E+01  0.100882E+00 0.181369E+02  0.136456E+00


!Output
0.449204E+02  0.218213E+00 0.453527E+02  0.215673E-01 0.467520E+02  0.723585E-01 0.451905E+02  0.306765E-01 0.427226E+01  0.246266E+01 0.318470E+01  0.134117E+01
0.445615E+02  0.270969E+00 0.452397E+02  0.551604E-01 0.465796E+02  0.635026E-01 0.448751E+02  0.305185E-01 0.284944E+01  0.287666E+01 0.221859E+01  0.142941E+01
0.449058E+02  0.261909E+00 0.456796E+02  0.523519E-01 0.472088E+02  0.636658E-01 0.453097E+02  0.312549E-01 0.212875E+01  0.154967E+01 0.113812E+01  0.595739E+00
0.443290E+02  0.264999E+00 0.459044E+02  0.444402E-01 0.472855E+02  0.675673E-01 0.458036E+02  0.659166E-01 0.347919E+00  0.318758E+00 0.251500E+00  0.146311E+00
0.448568E+02  0.179369E+00 0.459436E+02  0.331678E-01 0.474751E+02  0.543375E-01 0.457906E+02  0.264693E-01 0.920011E+00  0.491051E+00 0.510334E+00  0.181036E+00
0.456335E+02  0.252146E+00 0.461073E+02  0.702463E-01 0.481030E+02  0.133635E+00 0.459799E+02  0.295474E-01 0.400360E+01  0.251911E+01 0.756002E+00  0.379208E+00
0.449116E+02  0.163002E+00 0.460105E+02  0.194963E-01 0.476436E+02  0.588353E-01 0.459251E+02  0.248875E-01 0.860167E+00  0.330696E+00 0.382500E+00  0.944644E-01



